Tusqh: Topological Control of Volume-Fraction Meshes Near Small Features and Dirty Geometry

This work develops a framework to create meshes with user-specified homology from potentially dirty geometry by coupling background grids, persistent homology, and a generalization of volume fractions. For a mesh with fixed grid size, the topology of the output mesh changes predictably and monotonically as its volume-fraction threshold decreases. Topological anti-aliasing methods are introduced to resolve pinch points and disconnected regions that are artifacts of user choice of grid size and orientation, making the output meshes suitable for downstream processes including analysis. The methodology is demonstrated on geographical, mechanical, and graphics models in 2D and 3D using a custom-made software called Tusqh. The work demonstrates that the proposed framework is viable for generating meshes on topologically invalid geometries and for automatic defeaturing of small geometric artifacts. Finally, the work shows that although subdividing the background grid frequently improves the topological and geometrical fidelity of the output mesh, there are simple 2D examples for which the topology does not converge under refinement for volume-fraction codes.

==> abstract.txt <==
abstract.txt

Subdividing Sculpt's background grid often improves the topological and geometric fidelity of the output mesh to the input geometry. However, in some simple 2D examples, topology does not converge as the background grid is refined. The inclusion of subcells in the output mesh does not behave monotonically under refinement. However, for a fixed grid size, the volume fraction threshold for inclusion is a valid persistence parameter for defining a monotonic filtration. Thus we can use persistent homology to efficiently predict or control mesh topology for the volume fraction parameter (unlike grid size). We demonstrate this on geographical data through a two-dimensional version of Sculpt.


==> betti_numbers.txt <==
Figure 5: H0=3; H1=8;
Figure 6: H0=5; H1=8;

